EgoPass-Bench: Identifying Objects That May Affect the Wearer's Passage in Egocentric Video

Understanding an egocentric environment requires reasoning about how surrounding entities affect the observer's actions. Existing evaluations of multimodal foundation models (MFMs) examine observer localization, motion trajectories, and action feasibility, but leave the discovery and interpretation of evolving observer-entity interactions insufficiently assessed. We introduce EgoPass-Bench, a benchmark for observer-relative interaction understanding in real-world egocentric video. EgoPass-Bench comprises 284 manually reviewed evaluation clips recorded using Ray-Ban Meta (Gen 2) smart glasses and 2,201 distinct questions across five tasks assessing motion perception, interaction judgments about specified entities, and relevant-entity discovery without target cues. Our evaluation of eight frame-based and six native-video configurations reveals a pronounced discrepancy between motion perception and interaction understanding. The strongest evaluated model, GPT-6 Astra, correctly recognizes object motion in 91.37% of 394 comparisons involving the same targets, but correctly identifies changes in passage constraints in only 66.50%. Across all 574 entity-discovery questions, it trails the two-person human baseline by $23.65 \pm 7.45$ percentage points (paired 95% CI), while exceeding the always-empty baseline (36.76%) by at least 18.9 percentage points. Further analysis reveals frequent inclusion of entities that neither pose a plausible physical conflict nor constrain passage, showing that accurate motion recognition does not ensure reliable relevant-entity discovery.

==> family_icons_LICENSE.txt <==
MIT License

Copyright (c) 2023 LobeHub

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

